The intrinsic shapes of dwarf irregular galaxies

We use the measured B band axial ratios of galaxies from an updated catalog of Local Volume galaxies to determine the intrinsic shape of dwarf irregular galaxies (de Vacouleurs' morphological types 8, 9 and 10). We find that the shapes change systematically with luminosity, with fainter galaxies being thicker. In particular, we divide our sample into sub-samples and find that the most luminous dwarfs (-19.6 < M_B < -14.8) have thin discs (thickness ~ 0.2), with the disc being slightly elliptical (axial ratio ~ 0.8). At intermediate luminosity, viz. -14.8 < M_B < -12.6, the galaxies are still characterized by elliptical discs (axial ratio ~ 0.7), but the discs are somewhat thicker (thickness ~ 0.4). The faintest dwarfs, viz. those with -12.6 < M_B < -6.7 are well described as being oblate spheroids with an axial ratio ~ 0.5. The increasing thickness of the stellar discs of dwarf irregulars with decreasing luminosity is compatible with the increasing ratio of velocity dispersion to rotational velocity with decreasing galaxy size.

==> readme.txt <==
This file contain information regarding the letter "The intrinsic shapes of dwarf irregular galaxies".
Authors: Sambit Roychowdhury, Jayaram N. Chengalur, Igor D. Karachentsev, Elena I. Kaisina.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@ncra.tifr.res.in
Address: NCRA-TIFR,
         Post Bag 3, Ganeshkhind, Pune 411 007, India
Tel    : +91 20 25719252

Comments: 5 pages, 6 figures, 2 tables

The compressed file "opt_ar_r2.tar.gz" contains the following files:

 readme.text                     this file
 mn2e.cls                        MNRAS document class file
 mn2e.bst                        MNRAS Bibliography style file
 opt_ar_r2.tex                   TEX file of the paper
 allaxrat_3p_m.eps               Figure 1 in the paper
 hist_oth_nn.eps                 Figure 2 in the paper
 finirrgroups.eps                Figure 3 in the paper
 hist_irrs_bw_m.eps              Figure 4 in the paper
 intaxrats_mm.eps                Figure 5 in the paper
 fmnigs_ci.eps                   Figure 6 in the paper

